HATS-5b: A Transiting hot-Saturn from the HATSouth Survey

We report the discovery of HATS-5b, a transiting hot-Saturn orbiting a G type star, by the HAT-South survey. HATS-5b has a mass of Mp=0.24 Mj, radius of Rp=0.91 Rj, and transits its host star with a period of P=4.7634d. The radius of HATS-5b is consistent with both theoretical and empirical models. The host star has a V band magnitude of 12.6, mass of 0.94 Msun, and radius of 0.87 Rsun. The relatively high scale height of HATS-5b, and the bright, photometrically quiet host star, make this planet a favourable target for future transmission spectroscopy follow-up observations. We reexamine the correlations in radius, equilibrium temperature, and metallicity of the close-in gas-giants, and find hot Jupiter-mass planets to exhibit the strongest dependence between radius and equilibrium temperature. We find no significant dependence in radius and metallicity for the close-in gas-giant population.

==> data/rvtable.dat <==
2456190.07247        NULL       NULL       -12.19     32.14      0.424655   Subaru
2456190.08373        NULL       NULL       -15.28     29.35      0.427018   Subaru
2456190.09502        NULL       NULL       -19.37     31.77      0.429387   Subaru
2456191.05697        24.85      6.66       12.07      29.68      0.631334   Subaru
2456191.07042        18.93      7.04       18.69      30.82      0.634157   Subaru
2456191.08294        24.24      5.97       -14.75     31.67      0.636787   Subaru
2456192.05128        23.95      5.36       10.31      30.50      0.840075   Subaru
2456192.06253        25.71      5.57       -0.73      30.23      0.842437   Subaru
2456192.07379        18.94      6.40       18.46      25.09      0.844800   Subaru
2456193.04260        2.96       6.68       -20.56     32.53      0.048188   Subaru
2456193.05386        -6.50      6.59       -1.48      26.39      0.050551   Subaru
2456193.06522        -11.85     5.82       -4.65      31.12      0.052936   Subaru
2456289.54439        -31.21     3.04       NULL       NULL       0.307251   PFS
2456289.55987        -27.51     3.19       NULL       NULL       0.310501   PFS
2456290.68128        5.01       2.26       NULL       NULL       0.545923   PFS
2456290.69567        11.78      2.39       NULL       NULL       0.548944   PFS
2456291.70608        26.14      2.45       NULL       NULL       0.761065   PFS
2456291.72039        35.20      2.67       NULL       NULL       0.764069   PFS
2456292.65654        5.09       2.78       NULL       NULL       0.960599   PFS
2456292.67135        12.18      2.99       NULL       NULL       0.963708   PFS
2456344.52893        20.99      2.92       NULL       NULL       0.850408   PFS
2456344.54311        26.12      2.91       NULL       NULL       0.853387   PFS
2456355.51803        -28.79     3.80       NULL       NULL       0.157402   PFS
2456355.53239        -19.60     4.73       NULL       NULL       0.160416   PFS

